GLB: Lifeline-based Global Load Balancing library in X10

We present GLB, a programming model and an associated implementation that can handle a wide range of irregular paral- lel programming problems running over large-scale distributed systems. GLB is applicable both to problems that are easily load-balanced via static scheduling and to problems that are hard to statically load balance. GLB hides the intricate syn- chronizations (e.g., inter-node communication, initialization and startup, load balancing, termination and result collection) from the users. GLB internally uses a version of the lifeline graph based work-stealing algorithm proposed by Saraswat et al. Users of GLB are simply required to write several pieces of sequential code that comply with the GLB interface. GLB then schedules and orchestrates the parallel execution of the code correctly and efficiently at scale. We have applied GLB to two representative benchmarks: Betweenness Centrality (BC) and Unbalanced Tree Search (UTS). Among them, BC can be statically load-balanced whereas UTS cannot. In either case, GLB scales well-- achieving nearly linear speedup on different computer architectures (Power, Blue Gene/Q, and K) -- up to 16K cores.

==> suggestion.txt <==
Dave: easily load balanced via static scheduling vs. hard/impossible to statically load balance"

Olivier: We need to emphasize early (intro) what GLB is flexible about vs. inflexible about so as to characterize the domain of application.

GLB is flexible about:
- nature of the work
- amount of unbalance/predictability,
- granularity to a point (cf. probing in BC).
- architecture
- concurrently running code (not under GLB)

GLB is inflexible about:
- locality-insensitive tasks
- cooperative scheduling (for now)

We also need in the intro a high-level description of the needed delta over the seq code (sec 2.2 preview):
- rough progress metric (for cooperation), split & merge task lists.

Rather than an hint from programmer EP vs. non-EP, we just say that the programmer can provide an initial distribution of the work items (optional).

We need to emphasize the fact that some of the req parts can be provided by the lib or by the user code (for better specialization).
For instance, we permit describing TaskBags and TaskQueues to enable more efficient serialization of TaskQueues but we should make this optional.
We can/should provide default queues (default split/merge).

We should discuss logging capabilities (-> tuning work granularity, cooperation, tuning for diff architectures).


I guess "embarrassingly parallel vs. non-embarrassingly parallel" maybe maps to "easily load balanced via static scheduling vs. hard/impossible to statically load balance"?   If so, maybe try to define some scheduling continuum early in the paper?

